SAFERec: Self-Attention and Frequency Enriched Model for Next Basket Recommendation

Transformer-based approaches such as BERT4Rec and SASRec demonstrate strong performance in Next Item Recommendation (NIR) tasks. However, applying these architectures to Next-Basket Recommendation (NBR) tasks, which often involve highly repetitive interactions, is challenging due to the vast number of possible item combinations in a basket. Moreover, frequency-based methods such as TIFU-KNN and UP-CF still demonstrate strong performance in NBR tasks, frequently outperforming deep-learning approaches. This paper introduces SAFERec, a novel algorithm for NBR that enhances transformer-based architectures from NIR by incorporating item frequency information, consequently improving their applicability to NBR tasks. Extensive experiments on multiple datasets show that SAFERec outperforms all other baselines, specifically achieving an 8\% improvement in Recall@10.

==> ablation_ndcg_dhb.csv <==
topk,TAIW,TAIWI,BPRKNN,SLRC,RepurchaseModule,BPR
5,0.14563181637468842,0.14499629209190706,0.070198958139573,0.1388964918196517,0.13673469373414857,0.07015685042433317
10,0.17197662151367687,0.17103664968207427,0.08046133735787868,0.16621691902683444,0.1628147083527463,0.08070344193407605
20,0.19726184592669002,0.19582892100721186,0.08786576643368994,0.19078650773933564,0.1879540120213555,0.08802392697805654
25,0.20463763349501382,0.20318633819802756,0.09042392463847312,0.1979679228809226,0.19564669523987238,0.09082640594068032
50,0.2280727850227195,0.2275038814220168,0.10471562657703111,0.22129264707056212,0.21888790815090306,0.10506731542883319
100,0.24858293961736586,0.24571354133148052,0.11923242736591551,0.2389277313668249,0.23770308331933693,0.1195940223697243


==> ablation_ndcg_taobao.csv <==
topk,TAIW,TAIWI,BPRKNN,SLRC,RepurchaseModule,BPR
5,0.07659451307189268,0.07749080085726864,0.05083661446851358,0.07695924521924292,0.0775480468960289,0.05083661446851358
10,0.08118860338599453,0.08133046037937083,0.054756470370003994,0.07991470729728477,0.08082685163800539,0.054756470370003994
20,0.08326356402351852,0.08300379838914476,0.05627474323787054,0.08030620891388593,0.08118019487113502,0.05627474323787054
25,0.08373902334343065,0.0835601776241571,0.05665858199822876,0.08035439712151836,0.0812030535853881,0.05665858199822876
50,0.08504264241412916,0.08528405065240968,0.05798861137316394,0.08047422516208576,0.08133511876643194,0.05798861137316394
100,0.08657374464371814,0.08723465552307953,0.05936422306485244,0.0807184621455428,0.08169834063083987,0.05936422306485244


==> ablation_study_ndcg.csv <==
topk,TAIW,TAIWI,BPRKNN,SLRC,RepurchaseModule,BPR
5,0.10318550101702288,0.09851173204007722,0.08015675146303967,0.0970150890239237,0.09166413824151068,0.07895982086226172
10,0.1268728327202834,0.12609281447809254,0.09345247275876488,0.11986899832979153,0.1106015533788704,0.09232121965928301
20,0.15036580244970826,0.14808863974223352,0.10042652669357113,0.14315573699068135,0.12766323559223583,0.09928489593890907
25,0.15599292057679537,0.15420599262357818,0.10323542173192081,0.15017577348070263,0.1325948130799274,0.1022147319123835
50,0.1707121883005864,0.1714859294396535,0.11281392158181557,0.1686575334334532,0.14385990705614377,0.11214507006420961
100,0.1847965336919142,0.1855438079434458,0.12723991310176005,0.1829947308598143,0.14836732991584844,0.12628490268796425


==> data/dhb_hidden_dim_ndcg.csv <==
k,hidden_dim_032,hidden_dim_064,hidden_dim_128,hidden_dim_256
5,0.3816797287020937,0.38350589442056215,0.3835855337685431,0.3805783922934574
10,0.4040993595217061,0.4065300290757143,0.402610316477887,0.40230433641702407
15,0.40846004608690034,0.411324858585375,0.40816987326415743,0.40995705247644154
20,0.41346068694599364,0.4162008709954622,0.41467494236534413,0.416656130577775
50,0.41534154827463593,0.4192249170438811,0.4121412258593215,0.415470585002378
100,0.4147748933896561,0.41746639240454103,0.41524179885626156,0.4131494142555646
200,0.413771370722178,0.41504286755928815,0.4118939637640986,0.412442523912222


==> data/dhb_max_freq_ndcg.csv <==
k,max_freq_001,max_freq_002,max_freq_003,max_freq_005,max_freq_010,max_freq_020,max_freq_030,max_freq_040,max_freq_050
5,0.26399210799865885,0.31938313726756834,0.3356775605478382,0.35153881784822044,0.35624765168066347,0.38105729988012266,0.38350589442056215,0.3824167555098738,0.38433496965576947
10,0.28017075113244544,0.33780671118755345,0.3594136311396305,0.3713668765130247,0.38151879012043644,0.4033684296049383,0.4065300290757143,0.4044340365929931,0.40576448977601765
15,0.2830578116234389,0.34601037668731166,0.37032064224437955,0.3823283251551497,0.39141576855460897,0.4104750331502375,0.41132485858537504,0.40925155872885544,0.40946962239544044
20,0.2876113301535787,0.35221096265800045,0.37281481355372265,0.38594231673158946,0.39634746671917986,0.41382505265358965,0.41620087099546227,0.4142357276318158,0.4121766616713192
50,0.30064517446702477,0.3569985354144468,0.3802269986206073,0.39600435140839024,0.4041193059867103,0.41679509530090747,0.41922491704388115,0.418414334801535,0.41695414007912845
100,0.3012744930826357,0.3604360456187436,0.3843732980674125,0.39719078664598767,0.40448299867771303,0.4153612193888719,0.41746639240454103,0.4171418820782892,0.4147404829196654
200,0.30349038526214106,0.36272969180116993,0.3855912009089968,0.39631729300833723,0.4042736121698909,0.41383789504057417,0.4150428675592882,0.4146565601098528,0.4141687197881375


==> data/dhb_max_len_ndcg.csv <==
k,max_len_016,max_len_032,max_len_064,max_len_128,max_len_256
5,0.36802902529218356,0.38310007564135623,0.38350589442056215,0.3708530237757237,0.36325877839832876
10,0.3953147863943413,0.4092106115877068,0.40653002907571434,0.39750970198339913,0.3884514482337099
15,0.4007269237279665,0.41487977293306966,0.41132485858537493,0.4020106437569705,0.3960125100671804
20,0.4041394725732538,0.41912176027775566,0.4162008709954622,0.4050585739547671,0.40178204583847144
50,0.40915578775037587,0.42182812462258235,0.4192249170438811,0.413039676801798,0.4074550808172643
100,0.40706170876384584,0.4187403732368487,0.417466392404541,0.4136942005213884,0.4079628471899419
200,0.4028636556185175,0.41763326774227183,0.4150428675592882,0.41160869038030096,0.4062534977133332


==> data/dhb_n_heads_ndcg.csv <==
k,n_heads_1,n_heads_2,n_heads_4
5,0.3611519428879911,0.3621761763347216,0.3608965601492324
10,0.3815493667419231,0.3815897803782282,0.3831611778916225
15,0.3888981958792452,0.3887054996868323,0.3889347339627849
20,0.3917716216957093,0.3895575490419412,0.3921300903276688
50,0.3949658285420555,0.3941032211495592,0.3944763552582146
100,0.3942370010943538,0.3929285160498845,0.3940825504141402
200,0.3923524963813505,0.3909224381321983,0.392295204426737


==> data/dhb_n_layers_ndcg.csv <==
k,n_layers_1,n_layers_2,n_layers_3,n_layers_4
5,0.3609502327713065,0.3574149079558467,0.3571044746839678,0.3601376154231831
10,0.3790543994901139,0.3796436095097605,0.3782921816536172,0.3815869871201878
15,0.3871530208747812,0.3853369280201685,0.3864859371550634,0.3871723407615725
20,0.3888868883015525,0.3879484068251119,0.3873723885362033,0.3906509846003803
50,0.3926812519652062,0.3918872469684125,0.3922443893653138,0.3934143950294134
100,0.3926383843781408,0.3913369719008209,0.3909998162449545,0.3928069801125204
200,0.3912545926184593,0.3893081347932635,0.3910070939239503,0.3915514845000225


==> data/dhb_tifu_ndcg.csv <==
k,tifuknn_dhb_full_eval
5,0.3727021594559765
10,0.3913111934382713
15,0.3977735253563058
20,0.3993660395289293
50,0.4061341882615124
100,0.4035385667318248
200,0.3996561333302273


==> data/res.csv <==
day,diff
0,0.024033811768899432
1,0.021521733696609202
2,0.021914730750285466
3,0.0259527956509997
4,0.014621358050941058
5,0.01735362971916793
6,0.02001519106188865
7,0.0017251114077954377
8,0.031142133847904485
9,0.0338669116686465
10,0.015944815803637213
11,0.024286135421660554
12,0.02408216033173205
13,0.022502534278386943
14,0.033814763233039835
15,0.024249069559865583
16,0.0030794488997683
17,0.03116678162327688
18,0.02336844284033754
19,0.03197432617109694
20,0.012454818431667819


==> data/res__1_.csv <==
day,w
0,0.024033811768899432
1,0.022777772732754317
2,0.022490092071931367
3,0.02335576796669845
4,0.021002654537208856
5,0.019960628542848538
6,0.019485743620749334
7,0.013428822559948268
8,0.017559016509189125
9,0.021687336996558768
10,0.02066974318199591
11,0.026309999185462188
12,0.02454500580641908
13,0.02170391145885419
14,0.026171398316204846
15,0.026162131850756103
16,0.020911453992765165
17,0.02307751582898765
18,0.020465935730812075
19,0.022397249883619914
20,0.024741092266594794


==> data/tafeng_hidden_dim_ndcg.csv <==
k,hidden_dim_032,hidden_dim_064,hidden_dim_128,hidden_dim_256
5,0.2126400633223105,0.2180178064509821,0.2180630803208406,0.21310825847901763
10,0.2463454843341047,0.2528849588579179,0.2504466731517178,0.2465024909908184
15,0.2595819207355833,0.2667372939639149,0.2646913387304488,0.261862540151697
20,0.2659590521059335,0.2731853863051248,0.2721837992558333,0.269381945862593
50,0.2826947265393946,0.2911610932494731,0.2862413110855658,0.28422532118644095
100,0.2864895376977236,0.2942332503982495,0.2926653412145781,0.2868227546198926
200,0.292121004387166,0.2989986492741225,0.2967301655702764,0.29266847037750415


==> data/tafeng_max_freq_ndcg.csv <==
k,max_freq_001,max_freq_002,max_freq_003,max_freq_004,max_freq_005,max_freq_010,max_freq_020,max_freq_030,max_freq_040,max_freq_050
5,0.15015479071565302,0.19123688512164347,0.20854952559060755,0.21203210190607097,0.21470838806737885,0.21301018477795935,0.21327227131722065,0.21568399955479425,0.2168387518278329,0.21806308032084068
10,0.17105491439405682,0.22674891191621158,0.24197708496432105,0.24393814458732468,0.2456241950405221,0.24359387443776365,0.24751097928273852,0.2473982530386901,0.2504826336403228,0.25044667315171787
15,0.18307001498243153,0.2449863435416372,0.257504047744872,0.2599124787637187,0.2628104915561527,0.25928698653710486,0.26294871423682464,0.2637307387320138,0.2676105957850809,0.26469133873044887
20,0.1914578586771045,0.2554126558396773,0.26644082686731374,0.2668731143566392,0.27215584376133845,0.2670639116478127,0.27159656739271676,0.2718157847023437,0.27606553817368035,0.27218379925583336
50,0.2097542429502594,0.2722330565767994,0.28283295194441366,0.28220909098835933,0.2860462743249738,0.28290469367358345,0.28493132800890986,0.2849270916936679,0.2875468548922498,0.28624131108556583
100,0.22480343882977005,0.28129428163595704,0.29082805720570964,0.2902860462846424,0.2936135223971337,0.2910160140591711,0.2915825084431178,0.2919822404060369,0.2946706479094612,0.29266534121457816
200,0.23538843051381622,0.2855236416172086,0.2939020046578187,0.2941603983659559,0.296520041425121,0.29478233901117323,0.29519244613133083,0.29639671856186617,0.29827353111064525,0.2967301655702764


==> data/tafeng_max_len_ndcg.csv <==
k,max_len_016,max_len_032,max_len_064,max_len_128,max_len_256
5,0.21149443719417618,0.20871554889081093,0.21388337718055717,0.21591815829011046,0.21806308032084065
10,0.24311542604261518,0.2389925202167462,0.2424777432513358,0.2489832397922039,0.25044667315171787
15,0.25617130746002265,0.2512298762529923,0.2545984195352191,0.26316647954731504,0.26469133873044887
20,0.2638901367810721,0.26038392287590595,0.26350699020131096,0.2715305399285618,0.27218379925583336
50,0.2816331261140065,0.28037463941321894,0.2829042499859039,0.28658431720477384,0.28624131108556583
100,0.28813805437523954,0.28719387242412764,0.28968741355382216,0.2926997549822065,0.29266534121457816
200,0.2934798937818154,0.29163960982510007,0.2935832489650118,0.2971197869914826,0.2967301655702764


==> data/tafeng_tifuknn_ndcg.csv <==
k,tifuknn_tafeng_full_eval
5,0.1780371382181306
10,0.2005007969094862
15,0.2112112990470414
20,0.2165572200302407
50,0.2238906575394197
100,0.2254208821256985
200,0.227146949357038


==> data/taobao_hidden_dim_ndcg.csv <==
k,hidden_dim_32,hidden_dim_64,hidden_dim_128,hidden_dim_256
5,0.06540108868909829,0.0670789576105509,0.06791107965349251,0.06723196885695758
10,0.08019122487606713,0.08075888135931131,0.08152494501977847,0.08070969556958069
15,0.08425543949237771,0.08497053065448303,0.08597552427329565,0.08511576903056269
20,0.08710142316527884,0.08770418497549698,0.08808412814370159,0.08720328686226457
50,0.09075395052812281,0.09116442719503845,0.09216740914440384,0.0919457350529598
100,0.09337990955820473,0.09364343761947581,0.09484606315125632,0.09469760251974375
200,0.09644565388281119,0.09711656209075592,0.0983268890838683,0.09804362019302962


==> data/taobao_max_freq_ndcg.csv <==
k,max_freq_001,max_freq_002,max_freq_003,max_freq_005,max_freq_010,max_freq_030,max_freq_050
5,0.006235648099799215,0.06605717340261381,0.06762864195145134,0.06766170342845251,0.06569097420238115,0.06706651223528799,0.06791107965349251
10,0.00795811057597456,0.08018895829934641,0.08149433008766993,0.08212106732877507,0.07972919158133501,0.08088092492661289,0.08152494501977847
15,0.009027746720747128,0.08471315488089884,0.0858985106777983,0.0871579411165851,0.08461936030736424,0.085479443158826,0.08597552427329565
20,0.010060416393058685,0.08700461086557254,0.08820257178278298,0.08968195828439818,0.0870698624120371,0.08770327072805223,0.08808412814370159
50,0.014456229552176611,0.09107988409388097,0.09224282119950633,0.09381745217938571,0.09108490502852983,0.09183481915996655,0.09216740914440384
100,0.018726618921905292,0.09389111041986761,0.09500965299701036,0.09681224878451503,0.09399247454807293,0.0945470134225964,0.09484606315125632
200,0.02379241334033289,0.0973910948735279,0.09856125791049822,0.1003322324320168,0.09740993440001634,0.09805737553783209,0.0983268890838683


==> data/taobao_max_len_ndcg.csv <==
k,max_len_016,max_len_032,max_len_064,max_len_128,max_len_256
5,0.0660178793997528,0.06679969307995975,0.0669337104531717,0.0679110796534925,0.0672198498437018
10,0.0796250925279555,0.08042781227572159,0.0804591289843697,0.0815249450197784,0.0809871293060205
15,0.0841692319882103,0.08484231297704253,0.0852848416523772,0.0859755242732956,0.0855382375687704
20,0.0862951347473693,0.08710314785642734,0.0874921752860438,0.0880841281437015,0.0875507780320113
50,0.090456872146836,0.09131111695748907,0.0916639061451122,0.0921674091444038,0.0917404761783786
100,0.0932454532898236,0.09415056588091586,0.0945156805273533,0.0948460631512563,0.0945518738119219
200,0.0966282593346524,0.09756107782984233,0.0979588906984408,0.0983268890838683,0.0979497279968073


==> data/taobao_tifu_ndcg.csv <==
k,tifuknn_taobao_full
5,0.0719237490547952
10,0.0842884141399347
15,0.0876676088433644
20,0.0886140261116098
50,0.089638163354626
100,0.0895715981988864
200,0.08910033437449824


==> hidden_dim_ndcg.csv <==
k,hidden_dim_128,hidden_dim_256,hidden_dim_32,hidden_dim_64
5,0.187544172088794,0.1860739084613885,0.1866123782595576,0.1875052345005173
10,0.2166875245828289,0.216522844098384,0.2174889373583015,0.2187971397246604
15,0.2305955653327795,0.2316052322087592,0.2307594984657408,0.2323779742546941
20,0.2392355330438423,0.2403785261925421,0.2385350011022625,0.2401158764451842
50,0.2568524487727487,0.2589273541573168,0.2588469365785292,0.2612671088769653
100,0.2676630703706537,0.2663143282927573,0.2673621051231553,0.2690970337652332
200,0.2725369998921322,0.2728999645145406,0.2737792197471059,0.2746205283455412
500,0.2744870149375067,0.2754934877495887,0.2764522504574381,0.2779525319034424


==> max_freq_ndcg.csv <==
k,max_freq_1,max_freq_10,max_freq_2,max_freq_20,max_freq_3,max_freq_30,max_freq_4,max_freq_40,max_freq_5,max_freq_50
5,0.1293390745683044,0.1834809268588508,0.1647260245715227,0.1837066807644259,0.1796386416509867,0.1857840750111983,0.1826384340359564,0.1867787458414704,0.1849437109687385,0.187833347652698
10,0.149395223293464,0.212748995803269,0.1980370131268757,0.2161701003944579,0.211336930997887,0.2160716480204919,0.2130496730217467,0.2187654714065972,0.21452222869097,0.2187340643859693
15,0.1601109037298106,0.2267693797032741,0.2142622038332036,0.2299718841181608,0.2252100421932688,0.2306558336370135,0.2273164279224416,0.2340491114447892,0.2298509961708885,0.2314959632119581
20,0.1684968354476633,0.2350356589479189,0.2247817067402272,0.23902472554705,0.2344872990401298,0.2392176527175653,0.2348677434599005,0.2429577447477421,0.2395169294132405,0.239541532280881
50,0.190581655566572,0.2570457890601577,0.2473495929932536,0.2588871788762681,0.2569806048840186,0.2588833297814372,0.2564137679410521,0.2612636335147758,0.2599002135200236,0.2600774229447635
100,0.20565478140707,0.2662273987837682,0.2573337592255759,0.2667456394268178,0.2660554520118959,0.2671113223980547,0.265559609341194,0.2695707325402123,0.2686036525111467,0.2677362369820612
200,0.2172296095643755,0.2720416303812857,0.2634971865631449,0.2724201001701234,0.2712292086006235,0.273531470127106,0.2714676687671237,0.2752634977221193,0.2736452793630855,0.2738391936770241
500,0.2285422105544226,0.274683993100923,0.2669158185415233,0.2760147141103595,0.2737852787120493,0.2763788172480338,0.2740953765754605,0.2780694735598312,0.2761421698232893,0.2765159441654324


==> n_heads_ndcg.csv <==
k,n_heads_1,n_heads_2,n_heads_4
5,0.1877896290824052,0.1885179204855188,0.186030733678647
10,0.2193886562736487,0.2206976637405082,0.2169539899657835
15,0.2351000067588113,0.2337531303972038,0.2325915575412139
20,0.2439836381683197,0.241885633455239,0.2416620863441403
50,0.2618133157438173,0.2620317960528805,0.2604717958787534
100,0.2700888609378133,0.2696866585411562,0.2688135416808432
200,0.275713405118817,0.2748133465631125,0.2750371659957255
500,0.2784196815092216,0.2780329312255928,0.2776014273224453


==> n_layers_ndcg.csv <==
k,n_layers_1,n_layers_2,n_layers_4
5,0.1845915717045548,0.1889810290448228,0.1885179204855188
10,0.2134808276050988,0.2173263328156427,0.2206976637405082
15,0.2284167604874933,0.2306891335616042,0.2337531303972038
20,0.2371735547944274,0.2387234204614526,0.241885633455239
50,0.2574516941634276,0.2597394923324259,0.2620317960528805
100,0.2669913393487838,0.2669751129558393,0.2696866585411562
200,0.2726857375654658,0.2731418886843062,0.2748133465631125
500,0.2755704117146327,0.2759470874742802,0.2780329312255928


==> res__1_.csv <==
day,w
0,0.024033811768899432
1,0.022777772732754317
2,0.022490092071931367
3,0.02335576796669845
4,0.021002654537208856
5,0.019960628542848538
6,0.019485743620749334
7,0.013428822559948268
8,0.017559016509189125
9,0.021687336996558768
10,0.02066974318199591
11,0.026309999185462188
12,0.02454500580641908
13,0.02170391145885419
14,0.026171398316204846
15,0.026162131850756103
16,0.020911453992765165
17,0.02307751582898765
18,0.020465935730812075
19,0.022397249883619914
20,0.024741092266594794


==> tafeng_hidden_dim_ndcg.csv <==
k,hidden_dim_032,hidden_dim_064,hidden_dim_128,hidden_dim_256
x,0.21697965645133732,0.2180178064509821,0.21806308032084068,0.21635356190763216
10,0.251372943198066,0.25288495885791795,0.25044667315171787,0.2502563360312877
15,0.26487951095467693,0.26673729396391493,0.26469133873044887,0.2658502945702508
20,0.27138678786319753,0.2731853863051248,0.27218379925583336,0.2734842089975564
50,0.28846400667285177,0.29116109324947315,0.28624131108556583,0.28855362556999087
100,0.2923362629568608,0.29423325039824955,0.29266534121457816,0.2911906138273021
200,0.29808265753792457,0.29899864927412256,0.2967301655702764,0.29712535063706014

